An on-chip diamond optical parametric oscillator

Efficient, on-chip optical nonlinear processes are of great interest for the development of compact, robust, low-power consuming systems for applications in spectroscopy, metrology, sensing and classical and quantum optical information processing. Diamond holds promise for these applications, owing to its exceptional properties. However, although significant progress has been made in the development of an integrated diamond photonics platform, optical nonlinearities in diamond have not been explored much apart from Raman processes in bulk samples. Here, we demonstrate optical parametric oscillations (OPO) via four wave mixing (FWM) in single crystal diamond (SCD) optical networks on-chip consisting of waveguide-coupled microring resonators. Threshold powers as low as 20mW are enabled by ultra-high quality factor (1*10^6) diamond ring resonators operating at telecom wavelengths, and up to 20 new wavelengths are generated from a single-frequency pump laser. We also report the inferred nonlinear refractive index due to the third-order nonlinearity in diamond at telecom wavelengths.

==> nature.cls.txt <==
%% Class nature
%% Written by Peter Czoschke, czoschke@mrl.uiuc.edu
%% v1.0 24 Feb. 2004
%%
%% A document class for Nature letters and articles that (should)
%% conform to the Nature preprint style as defined by their Word template.
%%
%% I created this class for personal purposes and without any connection
%% to the Nature Publishing Group.  I in no way claim that documents generated
%% with this file fully comply with their current style requirements.
%% I disclaim any responsibility for the use of this file heretofore.
%%
%% ------------------------------------
%%
%% See the accompanying file nature-template.tex for an example.
%%
%% Use with naturemag.bst if using BibTeX.
%%
%% Nature wants things in the order:
%% title, text, methods, references, Supplementary Information line (if any),
%% acknowledgements, interest declaration, corresponding author line,
%% tables, figure legends
%%
%% This class provides the following non-standard features:
%% 
%%  1   "affiliations" environment for listing the authors' institutions
%%
%%  2   "methods" environment for the Methods section
%%
%%  3   "addendum" environment for the Acknowledgements, etc. at the end
%%
%% In addition, the abstract, figure and table environments are redefined. See below.
%%

\ProvidesClass{nature}[24/2/2004 v1.0]
\typeout{A class for writing preprints for the journal Nature}
\typeout{Written by Peter Czoschke}
\typeout{ }

\LoadClass[12pt]{article}
\RequirePackage{cite}
\RequirePackage{times}
\RequirePackage{fullpage}
\RequirePackage{ifthen}

%% make labels in bibliobraphy be #.
\renewcommand\@biblabel[1]{#1.}

%% make citations be superscripts, taken from citesupernumber.sty
\def\@cite#1#2{$^{\mbox{\scriptsize #1\if@tempswa , #2\fi}}$}

%% Some style parameters
\setlength{\parindent}{0.39in}
\setlength{\parskip}{18pt}
\newcommand{\spacing}[1]{\renewcommand{\baselinestretch}{#1}\large\normalsize}
\spacing{2}

%% Redefine \maketitle for Nature style
\def\@maketitle{%
  \newpage\spacing{1}\setlength{\parskip}{12pt}%
    {\Large\bfseries\noindent\sloppy \textsf{\@title} \par}%
    {\noindent\sloppy \@author}%
}

%% Define the affiliations environment, list each institution as an \item
%% Put after \maketitle
\newenvironment{affiliations}{%
    \setcounter{enumi}{1}%
    \setlength{\parindent}{0in}%
    \slshape\sloppy%
    \begin{list}{\upshape$^{\arabic{enumi}}$}{%
        \usecounter{enumi}%
        \setlength{\leftmargin}{0in}%
        \setlength{\topsep}{0in}%
        \setlength{\labelsep}{0in}%
        \setlength{\labelwidth}{0in}%
        \setlength{\listparindent}{0in}%
        \setlength{\itemsep}{0ex}%
        \setlength{\parsep}{0in}%
        }
    }{\end{list}\par\vspace{12pt}}

%% Redefine the abstract environment to be the first bold paragraph
\renewenvironment{abstract}{%
    \setlength{\parindent}{0in}%
    \setlength{\parskip}{0in}%
    \bfseries%
    }{\par\vspace{-6pt}}

%% Redefine the \section command.
\renewcommand{\section}{\@startsection {section}{1}{0pt}%
    {-6pt}{1pt}%
    {\bfseries}%
    }
\renewcommand{\subsection}{\@startsection {subsection}{2}{0pt}%
    {-0pt}{-0.5em}%
    {\bfseries}*%
    }

%% Define the methods environment.  Use \subsection to separate.
\newenvironment{methods}{%
    \section*{Methods}%
    \setlength{\parskip}{12pt}%
    }{}

%% No heading for References section, but eat up the extra space from \section command
\renewcommand\refname{\vspace{-48pt}\setlength{\parskip}{12pt}}

%% Define the addendum environment for Supplementary Info, Acknowledgements, etc.
\newenvironment{addendum}{%
    \setlength{\parindent}{0in}%
    \small%
    \begin{list}{Acknowledgements}{%
        \setlength{\leftmargin}{0in}%
        \setlength{\listparindent}{0in}%
        \setlength{\labelsep}{0em}%
        \setlength{\labelwidth}{0in}%
        \setlength{\itemsep}{12pt}%
        \let\makelabel\addendumlabel}
    }
    {\end{list}\normalsize}

\newcommand*{\addendumlabel}[1]{\textbf{#1}\hspace{1em}}

%% Redefine the figure and table environments.
%% The new figure environment defers printing of all figure captions
%% until the end of the document and prints them in sans serif font.
%% The \includegraphics command is ignored since Nature wants figures
%% as separate files.
%% The table environment was just changed to print on a separate page in
%% sans serif font.  Tables should all be moved to the end of the document
%% manually.  

\renewenvironment{figure}{\let\caption\NAT@figcaption}{}
    
\newcommand{\NAT@figcaption}[2][]{\AtEndDocument{%
    \refstepcounter{figure}
    \ifthenelse{\value{figure}=1}{
        \newpage\noindent%
%        \rule{\textwidth}{1pt}
    }{
        \par\vfill
    }
    \sffamily\noindent\textbf{Figure \arabic{figure}}\hspace{1em}#2}
    }

\renewenvironment{table}{\@float{table}[p]\sffamily}{\end@float}

%% ignore all \includegraphics commands in the document
\AtBeginDocument{\let\includegraphics\NAT@ignore}

\newcommand{\NAT@ignore}[2][]{}

